Simulation-Based Reachability Analysis for High-Index Large Linear Differential Algebraic Equations

Reachability analysis is a fundamental problem for safety verification and falsification of Cyber-Physical Systems (CPS) whose dynamics follow physical laws usually represented as differential equations. In the last two decades, numerous reachability analysis methods and tools have been proposed for a common class of dynamics in CPS known as ordinary differential equations (ODE). However, there is lack of methods dealing with differential algebraic equations (DAE) which is a more general class of dynamics that is widely used to describe a variety of problems from engineering and science such as multibody mechanics, electrical cicuit design, incompressible fluids, molecular dynamics and chemcial process control. Reachability analysis for DAE systems is more complex than ODE systems, especially for high-index DAEs because they contain both a differential part (i.e., ODE) and algebraic constraints (AC). In this paper, we extend the recent scalable simulation-based reachability analysis in combination with decoupling techniques for a class of high-index large linear DAEs. In particular, a high-index linear DAE is first decoupled into one ODE and one or several AC subsystems based on the well-known Marz decoupling method ultilizing admissible projectors. Then, the discrete reachable set of the DAE, represented as a list of star-sets, is computed using simulation. Unlike ODE reachability analysis where the initial condition is freely defined by a user, in DAE cases, the consistency of the inititial condition is an essential requirement to guarantee a feasible solution. Therefore, a thorough check for the consistency is invoked before computing the discrete reachable set. Our approach sucessfully verifies (or falsifies) a wide range of practical, high-index linear DAE systems in which the number of state variables varies from several to thousands.

==> image/reach_time_vs_num_basic_vectors.dat <==

REACHABLE SET COMPUTATION TIME VERSUS NUMBER OF BASIC VECTORS OF THE BASIC MATRIX

('solver=dopri5, dimension=321, num_steps=1000, totime=0.4, num_basic_vectors = 2', 1.9013469219207764)

('solver=dopri5, dimension=321, num_steps=1000, totime=0.4, num_basic_vectors = 4', 3.4101648330688477)

('solver=dopri5, dimension=321, num_steps=1000, totime=0.4, num_basic_vectors = 6', 5.007476806640625)

('solver=dopri5, dimension=321, num_steps=1000, totime=0.4, num_basic_vectors = 8', 6.715579986572266)

('solver=dopri5, dimension=321, num_steps=1000, totime=0.4, num_basic_vectors = 10', 8.297565937042236)

('solver=dopri5, dimension=321, num_steps=1000, totime=0.4, num_basic_vectors = 12', 9.912980079650879)

('solver=dopri5, dimension=321, num_steps=1000, totime=0.4, num_basic_vectors = 14', 11.43996000289917)


==> image/verification_time_vs_dimensions.dat <==

    VERIFICATION TIME

('dimension = 17', [('decoupling_time', 0.0008440017700195312), ('reachset_computation_time', 0.004893064498901367), ('checking_safety_time', 0.01385498046875)])

('dimension = 57', [('decoupling_time', 0.004185914993286133), ('reachset_computation_time', 0.010637998580932617), ('checking_safety_time', 0.0016829967498779297)])

('dimension = 121', [('decoupling_time', 0.03119206428527832), ('reachset_computation_time', 0.03927206993103027), ('checking_safety_time', 0.001483917236328125)])

('dimension = 209', [('decoupling_time', 0.16928696632385254), ('reachset_computation_time', 0.1228182315826416), ('checking_safety_time', 0.0038309097290039062)])

('dimension = 321', [('decoupling_time', 0.611138105392456), ('reachset_computation_time', 0.35836005210876465), ('checking_safety_time', 0.0014090538024902344)])

('dimension = 457', [('decoupling_time', 1.830636978149414), ('reachset_computation_time', 0.9076220989227295), ('checking_safety_time', 0.0036699771881103516)])

